Identifying Bound Stellar Companions to Kepler Exoplanet Host Stars Using Speckle Imaging

The Kepler mission and subsequent ground-based follow-up observations have revealed a number of exoplanet host stars with nearby stellar companions. This study presents speckle observations of 57 Kepler objects of interest (KOIs) that are also double stars, each observed over a 3 to 8 year period, which has allowed us to track their relative motions with high precision. Measuring the position angle and separation of the companion with respect to the primary can help determine if the pair exhibits common proper motion, indicating it is likely to be a bound binary system. We report on the motions of 34 KOIs that have close stellar companions, three of which are triple stars, for a total of 37 companions studied. Eighteen of the 34 systems are confirmed exoplanet hosts, including one triple star, while four other systems have been subsequently judged to be false positives and twelve are yet to be confirmed as planet hosts. We find that 21 are most likely to be common proper motion pairs, 4 are line-of-sight companions, and 12 are of uncertain disposition at present. The fraction of the confirmed exoplanet host systems that are common proper motion pairs is approximately 86% in this sample. In this subsample, the planets are exclusively found with periods of less than 110 days, so that in all cases the stellar companion is found at a much larger separation from the planet host star than the planet itself. A preliminary period-radius relation for the confirmed planets in our sample suggests no obvious differences at this stage with the full sample of known exoplanets.

==> table1.dat <==
Title: Identifying Bound Stellar Companions to Kepler Exoplanet Host Stars Using
       Speckle Imaging
Authors: Colton N.M., Horch E.P., Everett M.E., Howell S.B., Davidson Jr. J.W.,
         Baptista B.J., Casetti-Dinescu D.I. 
Table: KOI Double Star Speckle Measures
===================================================================================
Byte-by-byte Description of file: table1.dat
-----------------------------------------------------------------------------------
   Bytes Format Units  Label      Explanations
-----------------------------------------------------------------------------------
   1- 5  A5     ---    KOI        Kepler Object of Interest number
   6- 7  A2     ---    Comp.      Component identifier, if the system is triple
   9- 19 A11    ---    Kepler     Kepler exoplanet system number
  21- 30 A10    ---    WDS        Washington Double Star number, based on J2000
                                     position, HHMMm+DDMM
  32- 38 F7.4   yr     Date       Besselian date of the observation, offset 2000+
  40- 44 F5.1   deg    PA         Position angle of the secondary star relative
                                     to the primary (1)
  46- 51 F6.4   arcsec Sep        Separation of the two stars
  53- 53 A1     ---    l_dmag     limit flag on
  55- 58 F4.2   mag    dmag       Magnitude difference
  60- 62 I3     nm     {lambda}   Center wavelength of the filter used
  64- 65 I2     nm     d{lambda}  Full width at half maximum of the filter
                                     transmission
  67- 72 A6     ---    Notes      Telescope, Instrument, and Notes (2)
-----------------------------------------------------------------------------------
Note (1): North through East defining the positive sense of PA
Note (2): Catalog notes --
    GD = Gemini-North Telescope, DSSI;
    LD = Lowell Discovery Telescope, DSSI;
    WD = WIYN Telescope, DSSI;
    WN = WIYN Telescope, NESSI;
    a = The magnitude difference appears here as an upper limit due to the speckle
        decorrelation effect discussed in the text;
    b = The position angle has been changed by 180 degrees to be consistent with
        other measures in the table or earlier measures in the literature.
-----------------------------------------------------------------------------------
    1   Kepler-1    19072+4919 11.4480 136.7 1.1060 < 4.75 692 40 WD,a
    1   Kepler-1    19072+4919 11.4480 136.0 1.1055 < 3.49 880 50 WD,a
    1   Kepler-1    19072+4919 13.7227 135.0 1.1016 < 4.40 692 40 WD,a
    1   Kepler-1    19072+4919 13.7227 136.5 1.1024 < 3.26 880 50 WD,a
    1   Kepler-1    19072+4919 13.7284 136.4 1.1107 < 4.25 692 40 WD,a
    1   Kepler-1    19072+4919 13.7284 136.3 1.1093 < 3.41 880 50 WD,a
    1   Kepler-1    19072+4919 17.2747 136.2 1.1101 < 3.45 832 40 WN,a
    1   Kepler-1    19072+4919 17.2747 136.2 1.1110 < 4.95 562 44 WN,a
   13   Kepler-13   19079+4652 10.4649 279.7 1.1647 < 0.84 692 40 WD,a
   13   Kepler-13   19079+4652 10.4732 279.8 1.1619 < 0.90 692 40 WD,a
   13   Kepler-13   19079+4652 10.4732 279.6 1.1667 < 1.20 562 44 WD,a
   13   Kepler-13   19079+4652 11.4423 280.2 1.1578 < 0.92 692 40 WD,a
   13   Kepler-13   19079+4652 11.4423 280.1 1.1613 < 0.65 880 50 WD,a
   13   Kepler-13   19079+4652 11.6832 279.6 1.1587 < 0.73 692 40 WD,a
   13   Kepler-13   19079+4652 11.6832 279.7 1.1591 < 0.57 880 50 WD,a
   13   Kepler-13   19079+4652 12.7397 279.7 1.1494 < 0.07 692 40 WD,a
   13   Kepler-13   19079+4652 12.7397 279.2 1.1474 < 1.56 880 50 WD,a
   13   Kepler-13   19079+4652 13.4056 279.6 1.1578 < 0.62 692 40 WD,a
   13   Kepler-13   19079+4652 13.4056 279.6 1.1526 < 0.58 880 50 WD,a
   13   Kepler-13   19079+4652 13.7227 280.1 1.1546 < 0.04 692 40 WD,a
   13   Kepler-13   19079+4652 13.7227 280.1 1.1534 < 0.28 880 50 WD,a
   13   Kepler-13   19079+4652 13.7284 279.9 1.1627 < 0.95 692 40 WD,a
   13   Kepler-13   19079+4652 13.7284 280.0 1.1589 < 0.81 880 50 WD,a
   13   Kepler-13   19079+4652 14.2192 280.2 1.1476 < 0.65 692 40 LD,a
   13   Kepler-13   19079+4652 14.2192 280.5 1.1435 < 0.55 880 50 LD,a
   13   Kepler-13   19079+4652 14.5640 280.0 1.1554 < 0.71 692 40 GD,a
   13   Kepler-13   19079+4652 14.5640 280.3 1.1554   0.77 880 50 GD
   13   Kepler-13   19079+4652 14.7493 279.6 1.1532 < 0.87 692 40 LD,a
   13   Kepler-13   19079+4652 14.7493 279.8 1.1535 < 0.61 880 50 LD,a
   13   Kepler-13   19079+4652 16.8548 279.9 1.1553 < 0.63 832 40 WN,a,b
   13   Kepler-13   19079+4652 16.8548 279.8 1.1618 < 1.00 562 44 WN,a,b
   13   Kepler-13   19079+4652 17.2718 279.8 1.1557 < 0.69 832 40 WN,a
   13   Kepler-13   19079+4652 17.2718 279.8 1.1552 < 1.04 562 44 WN,a
   68               18476+4450 10.4703 256.6 0.7302   2.85 692 40 WD
   68               18476+4450 10.4703 257.0 0.7317 < 3.31 562 44 WD,a
   98   Kepler-14   19108+4720 10.4650 143.9 0.2916   0.71 692 40 WD
   98   Kepler-14   19108+4720 10.4650 143.7 0.2899   0.46 562 44 WD
   98   Kepler-14   19108+4720 10.7164 143.9 0.2896   0.45 692 40 WD
   98   Kepler-14   19108+4720 10.7164 144.0 0.2911   0.47 562 44 WD
   98   Kepler-14   19108+4720 10.7195 144.0 0.2894   0.87 692 40 WD
   98   Kepler-14   19108+4720 10.7195 143.6 0.2897   0.91 562 44 WD
   98   Kepler-14   19108+4720 10.8096 144.5 0.2883   0.59 692 40 WD
   98   Kepler-14   19108+4720 10.8096 143.9 0.2880   0.58 880 50 WD
   98   Kepler-14   19108+4720 10.8121 144.2 0.2871   0.59 692 40 WD
   98   Kepler-14   19108+4720 10.8121 143.9 0.2858   0.04 880 50 WD
   98   Kepler-14   19108+4720 10.8148 145.3 0.2872   1.81 692 40 WD
   98   Kepler-14   19108+4720 10.8148 143.2 0.2884   0.00 880 50 WD
   98   Kepler-14   19108+4720 11.4424 144.6 0.2887   0.45 692 40 WD
   98   Kepler-14   19108+4720 11.4424 144.2 0.2876   0.61 880 50 WD
   98   Kepler-14   19108+4720 11.6832 143.8 0.2888   1.07 692 40 WD
   98   Kepler-14   19108+4720 11.6832 143.8 0.2949   0.49 880 50 WD
   98   Kepler-14   19108+4720 12.5708 144.4 0.2893 < 0.44 692 40 WD,a
   98   Kepler-14   19108+4720 12.5708 144.5 0.2901 < 1.09 692 40 WD,a
   98   Kepler-14   19108+4720 12.7397 143.9 0.2780   2.19 692 40 WD
   98   Kepler-14   19108+4720 12.7397 147.1 0.2757   1.66 880 50 WD
   98   Kepler-14   19108+4720 13.4056 144.0 0.2877   0.42 692 40 WD
   98   Kepler-14   19108+4720 13.4056 143.9 0.2905   0.50 880 50 WD
   98   Kepler-14   19108+4720 13.7227 143.9 0.2904   0.34 692 40 WD
   98   Kepler-14   19108+4720 13.7227 143.8 0.2856   0.45 880 50 WD
   98   Kepler-14   19108+4720 13.7282 145.4 0.2925   0.66 692 40 WD
   98   Kepler-14   19108+4720 13.7282 145.0 0.2836   0.44 880 50 WD
   98   Kepler-14   19108+4720 14.2192 145.1 0.2897   0.04 692 40 LD
   98   Kepler-14   19108+4720 14.2192 144.5 0.2894   0.65 880 50 LD
   98   Kepler-14   19108+4720 14.5640 144.4 0.2877   0.38 692 40 GD
   98   Kepler-14   19108+4720 14.5640 144.7 0.2888   0.38 880 50 GD
   98   Kepler-14   19108+4720 14.7493 144.5 0.2885   0.45 692 40 LD
   98   Kepler-14   19108+4720 14.7493 144.1 0.2874   0.55 880 50 LD
   98   Kepler-14   19108+4720 16.8054 144.6 0.2854   0.04 832 40 WN
   98   Kepler-14   19108+4720 16.8054 144.9 0.2763   1.03 562 44 WN,b
   98   Kepler-14   19108+4720 17.3892 144.2 0.2854   0.39 832 40 WN,b
   98   Kepler-14   19108+4720 17.3892 144.5 0.2851   0.25 562 44 WN,b
  112   Kepler-466  19426+4830 14.5588 115.2 0.1029   1.76 692 40 GD
  112   Kepler-466  19426+4830 14.5588 116.1 0.1020   1.61 880 50 GD
  112   Kepler-466  19426+4830 17.3596 105.0 0.0851   1.02 832 40 WN
  112   Kepler-466  19426+4830 17.3596 107.1 0.0925   1.20 562 44 WN
  113               19291+3740 10.7165 166.8 0.1769   1.59 692 40 WD
  113               19291+3740 10.7165 165.7 0.1789   1.79 562 44 WD
  118   Kepler-467  19095+3839 11.4483 214.5 1.2795 < 5.01 692 40 WD,a
  118   Kepler-467  19095+3839 14.5642 212.9 1.4230 < 5.07 692 40 GD,a
  118   Kepler-467  19095+3839 14.5642 213.3 1.4231 < 4.34 880 50 GD,a
  118   Kepler-467  19095+3839 17.1899 212.3 1.5405 < 4.52 832 40 WN,a
  118   Kepler-467  19095+3839 17.1899 212.1 1.5363 < 4.95 562 44 WN,a
  120               19376+5010 15.8118 129.1 1.5662 < 1.50 880 50 WD,a,b
  120               19376+5010 16.8031 130.1 1.5593 < 1.13 832 40 WN,a
  120               19376+5010 17.2637 129.5 1.5655 < 0.68 832 40 WN,a
  120               19376+5010 17.2637 129.6 1.5634 < 0.81 562 44 WN,a
  177               19527+4214 11.4537 218.0 0.2288   0.61 692 40 WD
  177               19527+4214 11.4537 217.6 0.2304   0.36 880 50 WD
  177               19527+4214 13.7286 217.3 0.2281   0.83 692 40 WD,b
  177               19527+4214 13.7286 217.4 0.2266   0.81 880 50 WD,b
  177               19527+4214 17.2775 217.1 0.2257   0.19 832 40 WN
  177               19527+4214 17.2775 217.2 0.2260   0.43 562 44 WN
  190               18586+4101 11.6886 109.1 0.1864   1.23 692 40 WD
  190               18586+4101 13.7308 290.8 0.1505   1.08 692 40 WD
  258AB             18582+4858 10.7169  73.2 1.0136 < 3.64 692 40 WD,a
  258AB             18582+4858 10.7169  72.4 1.0070 < 3.59 562 44 WD,a
  258AB             18582+4858 13.7227  73.2 1.0270 < 3.21 692 40 WD,a
  258AB             18582+4858 13.7227  73.1 1.0203 < 2.88 880 50 WD,a
  258AB             18582+4858 13.7284  73.1 1.0258 < 3.12 692 40 WD,a
  258AB             18582+4858 13.7284  73.2 1.0215   3.10 880 50 WD
  258AB             18582+4858 17.2719  72.6 1.0202 < 2.95 832 40 WN,a
  258AB             18582+4858 17.2719  72.6 1.0194 < 3.48 562 44 WN,a
  258AC             18582+4858 13.7227  74.4 1.4663 < 5.07 692 40 WD,a
  258AC             18582+4858 13.7227  75.4 1.4740 < 4.50 880 50 WD,a
  258AC             18582+4858 13.7284  73.9 1.4731 < 5.89 692 40 WD,a
  258AC             18582+4858 13.7284  74.6 1.4698 < 4.66 880 50 WD,a
  258AC             18582+4858 17.2719  74.4 1.4083 < 4.24 832 40 WN,a
  258AC             18582+4858 17.2719  74.8 1.4170 < 5.49 562 44 WN,a
  270   Kepler-449  19349+4154 11.4481  64.1 0.1566   0.60 692 40 WD
  270   Kepler-449  19349+4154 11.4481  63.8 0.1564   0.93 880 50 WD
  270   Kepler-449  19349+4154 13.7283  63.8 0.1658   1.05 692 40 WD
  270   Kepler-449  19349+4154 13.7283  63.4 0.1656   0.36 880 50 WD
  270   Kepler-449  19349+4154 14.5558  64.1 0.1647   0.73 692 40 GD
  270   Kepler-449  19349+4154 14.5558  64.4 0.1647   0.87 880 50 GD
  270   Kepler-449  19349+4154 16.8629  64.2 0.1706   0.56 832 40 WN
  270   Kepler-449  19349+4154 16.8629  64.1 0.1709   0.58 562 44 WN
  270   Kepler-449  19349+4154 17.2555  63.9 0.1723   0.54 832 40 WN
  270   Kepler-449  19349+4154 17.2555  63.9 0.1731   0.57 562 44 WN
  279   Kepler-450  19419+5101 11.4452 247.3 0.9089 < 3.88 692 40 WD,a
  279   Kepler-450  19419+5101 11.4452 247.2 0.9158   3.00 880 50 WD
  279   Kepler-450  19419+5101 13.7284 247.2 0.9220   3.61 692 40 WD
  279   Kepler-450  19419+5101 13.7284 246.5 0.9218   3.02 880 50 WD
  279   Kepler-450  19419+5101 14.5588 246.9 0.9145 < 3.68 692 40 GD,a
  279   Kepler-450  19419+5101 14.5588 247.1 0.9115   3.26 880 50 GD
  279   Kepler-450  19419+5101 16.8630 247.0 0.9180 < 3.23 832 40 WN,a
  279   Kepler-450  19419+5101 16.8630 247.3 0.9197 < 4.14 562 44 WN,a
  279   Kepler-450  19419+5101 17.2747 246.8 0.9156 < 3.26 832 40 WN,a
  279   Kepler-450  19419+5101 17.2747 246.7 0.9135 < 4.04 562 44 WN,a
  284   Kepler-132  18529+4121 10.4785  97.3 0.8710 < 1.12 692 40 WD,a
  284   Kepler-132  18529+4121 10.4785  97.2 0.8732 < 1.04 562 44 WD,a
  284   Kepler-132  18529+4121 13.5644  97.4 0.8672   0.55 692 40 GN
  284   Kepler-132  18529+4121 13.5644  97.3 0.8655   1.38 880 50 GN
  284   Kepler-132  18529+4121 13.7282  97.3 0.8626 < 0.83 880 50 WD,a
  284   Kepler-132  18529+4121 13.7283  97.5 0.8667 < 0.67 692 40 WD,a
  284   Kepler-132  18529+4121 13.7308  97.5 0.8697   0.76 692 40 WD
  284   Kepler-132  18529+4121 13.7308  97.8 0.8707   0.43 880 50 WD
  284   Kepler-132  18529+4121 16.8028  98.0 0.8654 < 0.36 832 40 WN,a
  284   Kepler-132  18529+4121 16.8028  97.7 0.8752 < 0.47 562 44 WN,a,b
  284   Kepler-132  18529+4121 17.3702  97.5 0.8711 < 0.83 832 40 WN,a,b
  284   Kepler-132  18529+4121 17.3702  97.4 0.8677 < 0.79 562 44 WN,a,b
  287               19477+4451 10.7196 210.7 1.0734 < 1.63 692 40 WD,a
  287               19477+4451 10.7196 210.5 1.0726 < 1.72 562 44 WD,a
  287               19477+4451 16.8768 211.3 1.0730 < 0.76 832 40 WN,a,b
  287               19477+4451 16.8768 211.2 1.0789 < 1.08 562 44 WN,a
  298   Kepler-515  19220+5203 17.2636  92.8 1.9963 < 0.71 832 40 WN,a
  300               19205+3831 10.7166 318.3 0.1663   1.87 692 40 WD
  300               19205+3831 10.7166 317.4 0.1623   1.96 562 44 WD
  307   Kepler-520  19327+4137 11.4508 248.3 0.0800   0.56 692 40 WD
  307   Kepler-520  19327+4137 11.4508 245.7 0.0792   0.00 880 50 WD,b
  307   Kepler-520  19327+4137 14.5477 244.9 0.0766   0.33 692 40 GD
  307   Kepler-520  19327+4137 14.5477 244.7 0.0760   0.25 880 50 GD
  307   Kepler-520  19327+4137 16.8766 252.9 0.0723   0.00 832 40 WN
  307   Kepler-520  19327+4137 16.8766 247.4 0.0721   0.25 562 44 WN
  307   Kepler-520  19327+4137 17.2036 238.5 0.0616   0.75 832 40 WN,b
  307   Kepler-520  19327+4137 17.2036 241.5 0.0610   0.00 562 44 WN,b
  379               19282+3747 11.4537  80.5 1.9158 < 2.26 692 40 WD,a
  379               19282+3747 11.4537  80.5 1.9208 < 1.80 880 50 WD,a
  640   Kepler-632  19490+4017 11.4564 301.3 0.4314   0.69 692 40 WD  
  640   Kepler-632  19490+4017 11.4564 301.0 0.4339   0.63 880 50 WD  
  640   Kepler-632  19490+4017 13.7286 301.4 0.4419   1.17 692 40 WD  
  640   Kepler-632  19490+4017 13.7286 300.7 0.4353   0.45 880 50 WD  
  640   Kepler-632  19490+4017 16.8003 301.5 0.4195   0.89 832 40 WN,b
  640   Kepler-632  19490+4017 16.8003 299.2 0.4189   1.45 562 44 WN,b
  640   Kepler-632  19490+4017 17.2774 300.9 0.4269   0.39 832 40 WN,b
  640   Kepler-632  19490+4017 17.2774 300.9 0.4256   0.31 562 44 WN,b
  959               19102+4657 15.7517 121.2 0.7089 < 1.60 692 40 WD,a
  959               19102+4657 15.7517 120.4 0.7105 < 1.10 880 50 WD,a
  959               19102+4657 16.8055 120.9 0.7103 < 0.50 832 40 WN,a
  959               19102+4657 16.8055 119.9 0.7105 < 0.01 562 44 WN,a
  959               19102+4657 17.2693 120.5 0.7145   0.59 832 40 WN,b
  959               19102+4657 17.2693 120.5 0.7131 < 0.68 562 44 WN,a
  976               19238+3832 11.4480 137.0 0.2575   0.62 692 40 WD
  976               19238+3832 11.4480 136.9 0.2561   0.65 880 50 WD
  976               19238+3832 13.7228 136.0 0.2544   0.58 692 40 WD
  976               19238+3832 13.7228 136.1 0.2537   0.53 880 50 WD
  976               19238+3832 13.7283 135.9 0.2550   0.58 692 40 WD
  976               19238+3832 13.7283 135.9 0.2532   0.69 880 50 WD
  976               19238+3832 16.8002 135.3 0.2504   0.74 832 40 WN,b
  976               19238+3832 16.8002 134.3 0.2500   0.79 562 44 WN
  976               19238+3832 16.8741 134.9 0.2486   0.79 832 40 WN
  976               19238+3832 16.8741 137.8 0.2436   0.71 562 44 WN
  976               19238+3832 17.2117 134.9 0.2496   0.61 832 40 WN
  976               19238+3832 17.2117 135.0 0.2493   0.73 562 44 WN
  977               19309+4851 11.4481 349.5 0.3371   3.88 692 40 WD
  977               19309+4851 11.4481 349.2 0.3377   4.00 880 50 WD
  977               19309+4851 13.7227 349.2 0.3322   3.46 692 40 WD
  977               19309+4851 13.7227 350.7 0.3285   4.20 880 50 WD
  977               19309+4851 13.7284 349.0 0.3443   3.96 692 40 WD
  977               19309+4851 16.8658 349.5 0.3401   4.08 832 40 WN
  977               19309+4851 16.8658 350.2 0.3363   3.59 562 44 WN
  977               19309+4851 17.2719 349.7 0.3344   4.37 832 40 WN
  977               19309+4851 17.2719 348.9 0.3336   3.69 562 44 WN
  980               19424+5043 11.6917  32.4 0.9317 < 2.10 692 40 WD,a
  980               19424+5043 11.6917  32.7 0.9252 < 2.16 880 50 WD,a
  980               19424+5043 16.8657  32.8 0.9360 < 1.68 832 40 WN,a
  980               19424+5043 16.8657  32.7 0.9404 < 2.21 562 44 WN,a
  980               19424+5043 17.2719  32.9 0.9337 < 1.81 832 40 WN,a
  980               19424+5043 17.2719  33.1 0.9374 < 2.51 562 44 WN,a
  984               19242+3650 11.4480 221.9 1.7569 < 1.01 692 40 WD,a
  984               19242+3650 11.4480 222.1 1.7541 < 0.70 880 50 WD,a
  984               19242+3650 13.7283 221.9 1.7564 < 1.01 692 40 WD,a
  984               19242+3650 13.7283 222.4 1.7475 < 0.65 880 50 WD,a
  984               19242+3650 16.8767 221.7 1.7578 < 0.55 832 40 WN,a
  984               19242+3650 16.8767 221.6 1.7694 < 0.77 562 44 WN,a
  984               19242+3650 17.2556 221.8 1.7490 < 0.29 832 40 WN,a,b
  984               19242+3650 17.2556 221.9 1.7550 < 0.49 562 44 WN,a
 1119               19380+3812 15.7461  65.8 0.4835   4.09 692 40 WD
 1119               19380+3812 15.7461  64.6 0.4851   3.15 880 50 WD
 1119               19380+3812 16.8604  65.2 0.4915 < 3.58 832 40 WN,a
 1119               19380+3812 16.8767  65.7 0.4931   3.49 832 40 WN
 1119               19380+3812 17.2117  65.6 0.4853   3.38 832 40 WN
 1150   Kepler-780  18471+4418 11.4564 323.1 0.3986   1.85 692 40 WD
 1150   Kepler-780  18471+4418 11.4564 325.4 0.3931   1.99 880 50 WD
 1150   Kepler-780  18471+4418 16.8738 323.2 0.4065   1.33 832 40 WN
 1150   Kepler-780  18471+4418 16.8738 322.5 0.4019   2.05 562 44 WN
 1150   Kepler-780  18471+4418 17.1899 323.0 0.4010   1.69 832 40 WN
 1150   Kepler-780  18471+4418 17.1899 323.0 0.4013   2.06 562 44 WN
 1463               19130+4323 11.4483  31.0 0.2540   4.06 692 40 WD
 1463               19130+4323 11.4483  31.5 0.2568   3.60 880 50 WD
 1531   Kepler-884  19303+4955 11.4536  99.0 0.3672   2.25 692 40 WD
 1531   Kepler-884  19303+4955 11.4536  98.1 0.3696   1.94 880 50 WD
 1531   Kepler-884  19303+4955 13.7285  97.0 0.3762   2.34 692 40 WD
 1531   Kepler-884  19303+4955 13.7285  96.2 0.3726   2.17 880 50 WD
 1531   Kepler-884  19303+4955 17.2637  98.8 0.3664   1.87 832 40 WN
 1531   Kepler-884  19303+4955 17.2637  98.8 0.3709   2.29 562 44 WN
 1613   Kepler-907  19019+4138 11.4480 185.1 0.2128   1.28 692 40 WD
 1613   Kepler-907  19019+4138 11.4480 184.9 0.2157   1.22 880 50 WD
 1613   Kepler-907  19019+4138 13.7226 184.7 0.2180   1.49 692 40 WD
 1613   Kepler-907  19019+4138 13.7226 183.9 0.2155   1.62 880 50 WD
 1613   Kepler-907  19019+4138 13.7282 184.9 0.2037   1.25 692 40 WD
 1613   Kepler-907  19019+4138 13.7282 183.4 0.2001   1.09 880 50 WD
 1613   Kepler-907  19019+4138 16.8603 183.1 0.2084   1.10 832 40 WN
 1613   Kepler-907  19019+4138 16.8603 183.1 0.2102   1.45 562 44 WN
 1613   Kepler-907  19019+4138 16.8766 184.2 0.2067   1.29 832 40 WN
 1613   Kepler-907  19019+4138 16.8766 184.4 0.2073   1.38 562 44 WN
 1613   Kepler-907  19019+4138 17.2007 184.4 0.2043   1.25 832 40 WN
 1613   Kepler-907  19019+4138 17.2007 184.4 0.2038   1.36 562 44 WN
 1792AB Kepler-953  19159+4437 11.6917 304.4 0.4909   2.10 692 40 WD
 1792AB Kepler-953  19159+4437 11.6917 305.4 0.4809   2.13 880 50 WD
 1792AB Kepler-953  19159+4437 15.7434 287.4 0.4893   2.42 692 40 WD 
 1792AB Kepler-953  19159+4437 15.7434 288.3 0.4925   2.70 880 50 WD
 1792AB Kepler-953  19159+4437 16.8056 282.8 0.5003   2.06 832 40 WN
 1792AB Kepler-953  19159+4437 16.8056 282.9 0.5087   1.98 562 44 WN
 1792AC Kepler-953  19159+4437 11.6917 108.4 1.9237 < 4.32 692 40 WD,a
 1792AC Kepler-953  19159+4437 11.6917 110.6 1.9377 < 2.94 880 50 WD,a
 1792AC Kepler-953  19159+4437 15.7434 112.8 1.9171 < 5.03 692 40 WD,a
 1792AC Kepler-953  19159+4437 15.7434 113.3 1.9052 < 3.85 880 50 WD,a
 1792AC Kepler-953  19159+4437 16.8056 115.4 1.8805 < 0.99 832 40 WN,a
 1792AC Kepler-953  19159+4437 16.8056 114.6 1.8931 < 0.86 562 44 WN,a
 1853   Kepler-983  19004+4500 13.7338 305.6 0.9663 < 0.73 692 40 WD,a,b
 1853   Kepler-983  19004+4500 17.2774 304.5 0.9577   0.42 832 40 WN,b
 1853   Kepler-983  19004+4500 17.2774 304.6 0.9571   0.38 562 44 WN,b
 1890   Kepler-1002 19323+4304 14.5643 144.3 0.4063   2.88 692 40 GD
 1890   Kepler-1002 19323+4304 14.5643 144.3 0.4077   2.77 880 50 GD
 1890   Kepler-1002 19323+4304 16.8631 143.7 0.4125   2.74 832 40 WN
 1890   Kepler-1002 19323+4304 16.8631 144.0 0.4043   3.13 562 44 WN
 1890   Kepler-1002 19323+4304 16.8768 143.5 0.4117   2.77 832 40 WN
 1890   Kepler-1002 19323+4304 16.8768 143.7 0.4074   3.29 562 44 WN
 1890   Kepler-1002 19323+4304 17.2555 144.2 0.4073   2.80 832 40 WN
 1890   Kepler-1002 19323+4304 17.2555 143.0 0.4084   3.15 562 44 WN
 1962               18569+4048 14.5612 113.9 0.1218   0.12 692 40 GD,b
 1962               18569+4048 14.5612 114.2 0.1221   0.24 880 50 GD,b
 1962               18569+4048 16.8548 114.6 0.1268   0.20 832 40 WN
 1962               18569+4048 16.8548 113.8 0.1278   0.13 562 44 WN
 1962               18569+4048 17.2036 114.0 0.1279   0.16 832 40 WN
 1962               18569+4048 17.2036 114.1 0.1293   0.23 562 44 WN
 1989   Kepler-1040 18525+4808 15.5249  39.4 0.8078   3.99 692 40 GD
 1989   Kepler-1040 18525+4808 15.5249  40.1 0.8136   4.17 880 50 GD
 1989   Kepler-1040 18525+4808 15.5277  39.7 0.8091   6.09 692 40 GD
 1989   Kepler-1040 18525+4808 15.5277  39.1 0.8052   5.10 880 50 GD
 2059   Kepler-1076 19104+5104 14.5476 289.5 0.3869   1.14 692 40 GD
 2059   Kepler-1076 19104+5104 14.5476 289.6 0.3872   0.84 880 50 GD
 2059   Kepler-1076 19104+5104 14.5612 289.5 0.3864   0.96 692 40 GD
 2059   Kepler-1076 19104+5104 14.5612 289.7 0.3868   0.78 880 50 GD
 2059   Kepler-1076 19104+5104 16.8055 289.1 0.3947   1.58 832 40 WN
 2059   Kepler-1076 19104+5104 16.8055 289.2 0.3889   1.42 562 44 WN
 2059   Kepler-1076 19104+5104 17.2636 288.7 0.3870   0.66 832 40 WN
 2059   Kepler-1076 19104+5104 17.2636 289.0 0.3885   1.30 562 44 WN
 2418   Kepler-1229 19499+4700 15.5335 344.3 0.1013   3.29 880 50 GD
 2463   Kepler-1248 19122+5121 15.8199 127.3 0.6084   0.80 692 40 WD
 2463   Kepler-1248 19122+5121 15.8199 127.4 0.6071   0.69 880 50 WD
 2463   Kepler-1248 19122+5121 16.8056 308.3 0.6166   0.31 832 40 WN
 2463   Kepler-1248 19122+5121 16.8056 306.5 0.6080   0.70 562 44 WN
 2754   Kepler-1339 18550+4822 12.7453 260.4 0.7785 < 3.13 692 40 WD,a
 2754   Kepler-1339 18550+4822 12.7453 260.6 0.7742 < 2.39 880 50 WD,a
 2754   Kepler-1339 18550+4822 13.7336 260.0 0.7803 < 2.80 692 40 WD,a
 2754   Kepler-1339 18550+4822 13.7336 260.4 0.7756 < 2.53 880 50 WD,a
 2754   Kepler-1339 18550+4822 14.5638 260.5 0.7760   2.95 692 40 GD
 2754   Kepler-1339 18550+4822 14.5638 260.7 0.7733   2.52 880 50 GD
 2754   Kepler-1339 18550+4822 16.8029 260.7 0.7718 < 2.47 832 40 WN,a
 2754   Kepler-1339 18550+4822 17.2692 260.3 0.7769   2.54 832 40 WN
 2754   Kepler-1339 18550+4822 17.2692 260.3 0.7750   3.34 562 44 WN
 2837   Kepler-1364 19406+4935 13.4060 138.3 0.3500   0.00 692 40 WD
 2837   Kepler-1364 19406+4935 13.4060 137.4 0.3462   0.00 880 50 WD
 2837   Kepler-1364 19406+4935 13.7285 136.7 0.3528   0.31 692 40 WD
 2837   Kepler-1364 19406+4935 13.7285 137.5 0.3564   1.07 880 50 WD
 2837   Kepler-1364 19406+4935 16.8712 135.9 0.3512   0.94 832 40 WN,b
 2837   Kepler-1364 19406+4935 16.8712 136.2 0.3546   0.92 562 44 WN,b
 2879               19468+4231 12.7511 110.4 0.4371   0.47 692 40 WD
 2879               19468+4231 12.7511 109.5 0.4340   0.00 880 50 WD
 2879               19468+4231 16.8711 290.6 0.4421   0.41 832 40 WN
 2879               19468+4231 16.8711 290.5 0.4407   0.77 562 44 WN
 2904   Kepler-1382 19415+3903 12.7455 225.8 0.6900   3.05 692 40 WD
 2904   Kepler-1382 19415+3903 13.7283 226.0 0.7011   3.21 692 40 WD
 2904   Kepler-1382 19415+3903 13.7283 225.5 0.6901   2.76 880 50 WD
 2904   Kepler-1382 19415+3903 13.7309 225.5 0.6905   3.20 692 40 WD
 2904   Kepler-1382 19415+3903 13.7309 226.0 0.6919   2.85 880 50 WD
 2904   Kepler-1382 19415+3903 14.5615 225.8 0.6927   3.23 692 40 GD
 2904   Kepler-1382 19415+3903 14.5615 225.9 0.6922   3.09 880 50 GD
 2904   Kepler-1382 19415+3903 16.8659 226.5 0.6927   2.95 832 40 WN
 3020               19382+4411 13.4059 272.5 0.3758   2.54 692 40 WD
 3020               19382+4411 13.4059 268.7 0.3697   2.11 880 50 WD
 3020               19382+4411 13.7309 273.4 0.3814   2.13 692 40 WD
 3020               19382+4411 13.7309 273.3 0.3867   2.01 880 50 WD
 3020               19382+4411 17.2774 272.0 0.3734   2.18 832 40 WN
 3020               19382+4411 17.2774 272.3 0.3726   2.94 562 44 WN
 3156               19190+3916 15.7434 202.7 1.1363 < 1.99 692 40 WD,a
 3156               19190+3916 15.7434 202.7 1.1401 < 1.59 880 50 WD,a
 3156               19190+3916 16.8002 203.3 1.1308 < 1.75 832 40 WN,a
 3156               19190+3916 16.8741 203.0 1.1333 < 2.30 832 40 WN,a
 3156               19190+3916 16.8741 202.7 1.1321 < 3.71 562 44 WN,a
 3168               19093+3932 14.5641 332.1 0.8043   5.28 692 40 GD
 3168               19093+3932 14.5641 332.4 0.8088   4.49 880 50 GD
 3207               19130+4607 15.7570  50.2 0.0723   0.69 692 40 WD
 3207               19130+4607 15.7570 231.3 0.0771   1.54 880 50 WD
 3207               19130+4607 17.3892 234.1 0.0918   1.01 832 40 WN
 3207               19130+4607 17.3892 231.8 0.0915   1.19 562 44 WN
 3214AB             19547+4348 13.7282 319.2 0.4834   1.43 692 40 WD
 3214AB             19547+4348 13.7282 317.2 0.4771   1.22 880 50 WD
 3214AB             19547+4348 16.8712 318.4 0.4836   1.43 832 40 WN
 3214AB             19547+4348 16.8712 318.2 0.4839   1.58 562 44 WN,b
 3214AB             19547+4348 17.3893 318.4 0.4910 < 1.54 832 40 WN,a
 3214AB             19547+4348 17.3893 318.0 0.4871 < 1.42 562 44 WN,a
 3214AC             19547+4348 13.7282 200.0 1.3058 < 3.08 880 50 WD,a
 3214AC             19547+4348 16.8712 199.3 1.2966 < 2.81 832 40 WN,a
 3214AC             19547+4348 16.8712 201.0 1.3039 < 2.99 562 44 WN,a
 3214AC             19547+4348 17.3893 199.9 1.2879 < 2.86 832 40 WN,a
 3214AC             19547+4348 17.3893 200.2 1.2899 < 3.09 562 44 WN,a
 3234   Kepler-1443 18537+4704 14.5638 123.3 0.0646   0.75 692 40 GD
 3234   Kepler-1443 18537+4704 14.5638 123.0 0.0644   0.69 880 50 GD
 3234   Kepler-1443 18537+4704 17.3649 118.8 0.0867   0.91 832 40 WN
 3234   Kepler-1443 18537+4704 17.3649 117.5 0.0743   0.40 562 44 WN
 3471               19487+5009 14.5616 229.3 0.5320   3.82 692 40 GD
 3471               19487+5009 14.5616 228.9 0.5272   2.78 880 50 GD
 3471               19487+5009 16.8658 229.1 0.5471 < 2.81 832 40 WN,a
 4203               19042+3859 13.4032  41.3 1.1502 < 0.85 692 40 WD,a
 4203               19042+3859 13.4032  41.3 1.1432 < 0.84 880 50 WD,a
 4203               19042+3859 16.8657  41.2 1.1524 < 0.99 832 40 WN,a
 4203               19042+3859 16.8657  41.1 1.1602 < 1.04 562 44 WN,a
 4273               19368+4629 14.7493 353.6 0.1786   2.03 692 40 LD
 4273               19368+4629 14.7493 352.1 0.1758   1.89 880 50 LD
 4273               19368+4629 17.3621 352.9 0.1748   1.77 832 40 WN
 4273               19368+4629 17.3621 354.8 0.1775   1.74 562 44 WN
 4287               19218+4840 13.4033  78.2 0.5788   1.58 692 40 WD
 4287               19218+4840 13.4033  78.2 0.5753   1.53 880 50 WD
 4287               19218+4840 16.8630  78.6 0.5783   1.57 832 40 WN
 4287               19218+4840 16.8630  78.4 0.5791 < 1.79 562 44 WN,a
 4287               19218+4840 17.2118  78.5 0.5775   1.55 832 40 WN
 4287               19218+4840 17.2118  78.6 0.5784   1.74 562 44 WN
 4399               18485+4418 13.7254 341.5 0.0867   1.63 692 40 WD
 4399               18485+4418 13.7254 167.0 0.0934   1.31 880 50 WD
 5578               18573+4508 14.4625  98.0 0.3126   1.49 692 40 LD
 5578               18573+4508 14.4625  97.7 0.3136   1.54 880 50 LD
 5578               18573+4508 14.5612  97.9 0.3152   1.51 692 40 GD
 5578               18573+4508 14.5612  98.3 0.3155   1.60 880 50 GD
 5578               18573+4508 16.8547  97.7 0.3189   1.63 832 40 WN
 5578               18573+4508 16.8547  97.7 0.3210   1.54 562 44 WN
 5578               18573+4508 17.3649  97.6 0.3206   1.57 832 40 WN
 5578               18573+4508 17.3649  97.8 0.3197   1.52 562 44 WN
 5822               19550+4757 14.7524  21.5 0.4237   0.00 692 40 LD,b
 5822               19550+4757 14.7524  21.2 0.4253   0.05 880 50 LD,b
 5822               19550+4757 16.7976  21.9 0.4169   0.36 832 40 WN
 5822               19550+4757 16.7976  22.5 0.4086   0.40 562 44 WN
 5822               19550+4757 17.3622  21.2 0.4216   0.25 832 40 WN
 5822               19550+4757 17.3622  21.3 0.4226   0.35 562 44 WN
 6109               19113+3913 14.7522 324.0 0.5231   2.60 692 40 LD
 6109               19113+3913 14.7522 323.5 0.5220   2.54 880 50 LD
 6109               19113+3913 16.8001 143.6 0.5336   2.59 832 40 WN
 6109               19113+3913 16.8001 322.8 0.5348   3.25 562 44 WN
 7291               19556+4706 15.8116  80.4 0.1939   2.19 692 40 WD
 7291               19556+4706 15.8116  80.9 0.1954   1.80 880 50 WD
 7291               19556+4706 16.8658 259.0 0.1895   1.91 832 40 WN
 7291               19556+4706 16.8658  78.2 0.1806   1.84 562 44 WN


==> table2.dat <==
Title: Identifying Bound Stellar Comanions to Kepler Exoplanet Host Stars Using Speckle Imaging
Authors: Colton N.M., Horch E.P., Everett M.E., Howell S.B., Davidson Jr. J.W.,
         Baptista B.J., Casetti-Dinescu D.I.
Table: Proper Motions for KOIs Observed in at Least Three Epochs
===============================================================================================
Byte-by-byte Description of file: table2.dat
-----------------------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
-----------------------------------------------------------------------------------------------
   1-  5 I5     ---      KOI        Kepler Object of Interest number
   6-  7 A2     ---      Comp       Component identifier, if the system is triple
   9- 12 I4     ---      Kepler     Kepler number, if a confirmed exoplanet host, or 
                                    current disposition, otherwise (1)
  14- 20 F8.3   mas/yr   Dmu_alpha  Speckle relative proper motion in right ascension
  22- 26 F5.3   mas/yr e_Dmu_alpha  Uncertainty in the speckle relative proper motion in right 
                                    ascension
  28- 34 F7.3   mas/yr   Dmu_delta  Speckle relative proper motion in declination
  36- 40 F5.3   mas/yr e_Dmu_delta  Uncertainty in the speckle relative proper motion in 
                                    declination
  42- 49 F8.4   mas/yr   mu_alpha   System proper motion in right ascension
  51- 55 F5.3   mas/yr e_mu_alpha   Uncertainty in the system proper motion in right ascension
  57- 64 F8.3   mas/yr   mu_delta   System proper motion in declination
  66- 70 F5.3   mas/yr e_mu_delta   Uncertainty in the system proper motion in declination
  72- 76 F5.3   mas      pi         Parallax
  78- 82 F5.3   mas    e_pi         Uncertainty in the parallax
  84- 95 A11    ---      Source     Source for system proper motion and parallax (2)
-----------------------------------------------------------------------------------------------
Note (1): 
    a = If no Kepler number exists, the disposition as either a planetary candidate
        (PC) or false positive (FP) is given, based on information available on the
        Kepler Community Follow-up Observing Program (CFOP) website, 
        https://exofop.ipac.caltech.edu/cfop.php.
Note (2): Catalog notes --
    b = Abbreviations are as follows:
        CFOP = Kepler Community Follow-up Observing Program website, 
        DR2 = Gaia Collaboration (2018), in this case it is the source of both parallax and 
              the proper motion;
        Tycho-2 = Hog et al. 2000;
        UCAC4 = Zacharias et al. (2013).
    c = The pair is resolved in Gaia DR2, so the values given in this line are for the
        primary star.
-----------------------------------------------------------------------------------------------
    1      1   0.852 1.124  -0.417 1.540    5.219 0.043    1.619 0.043 4.615 0.022 DR2
   13     13   1.042 0.545   0.272 0.554   -4.401 0.187  -15.780 0.237 1.905 0.105 DR2,c
   98     14  -0.793 0.328   0.277 0.237   -0.1   1.1    -10.6   1.0   1.449 0.113 UCAC4,CFOP
  118    467 -16.526 0.932 -42.943 0.645   14.227 0.038   35.604 0.041 2.116 0.023 DR2,c
  120     PC  -6.503 8.617  -5.921 5.629   -6.947 0.094  -12.249 0.097 1.240 0.044 DR2,c
  177     PC   0.716 0.118   0.238 0.161    5.5   3.5      6.1   1.4   2.160 0.335 UCAC4,CFOP
  258AB   FP   1.089 1.118   1.012 0.675    4.183 0.052   -7.309 0.055 2.648 0.031 DR2
  258AC   FP -15.745 1.597  -4.521 3.283    4.183 0.052   -7.309 0.055 2.648 0.031 DR2
  270    449   2.431 0.189   1.166 0.234   -9.4   1.9    -44.4   1.7   3.845 0.194 Tycho-2,CFOP
  279    450   0.395 0.693  -1.205 0.799    4.172 0.048    6.655 0.052 2.165 0.025 DR2
  284    132  -0.225 0.469  -0.826 0.397  -18.109 0.570    5.214 0.533 3.620 0.294 DR2
  307    520   2.464 0.918   0.655 0.587   -4.101 0.226   -3.881 0.219 1.337 0.124 DR2
  640    632   1.519 0.765  -1.717 0.970  -27.1   2.4    -18.2   2.3   2.823 0.325 UCAC4,CFOP
  959     PC   3.476 2.104   1.238 3.191 -145.0   8.0   -401.0   8.0               UCAC4
  976     FP  -0.242 0.537   1.918 0.209   -1.6   1.2      4.0   1.1   3.625 1.155 Tycho-2,CFOP
  977     PC   0.165 0.600  -0.120 0.662   -3.857 0.206   -2.848 0.218 0.656 0.095 DR2
  980     FP   1.689 0.298   0.736 0.657    1.351 0.164   -6.256 0.176 0.672 0.084 DR2
  984     PC   0.898 0.508  -1.517 1.354    1.441 0.042    7.836 0.050 4.273 0.023 DR2,c
 1119     FP   4.152 2.817  -0.461 3.355   26.927 0.052   17.354 0.058 8.520 0.032 DR2
 1150    780  -2.033 0.922   0.006 0.472   -7.579 0.577   -9.268 0.624 0.681 0.328 DR2
 1531    884  -0.184 0.834  -0.585 1.297    3.874 0.519   13.209 0.494 3.089 0.231 DR2
 1613    907   0.670 0.311   1.168 0.693  -19.811 1.900  -13.310 1.978 4.598 0.954 DR2
 1792AB  953 -17.895 1.135 -32.149 0.698   13.463 0.631   26.165 0.654 0.890 0.342 DR2
 1792AC  953 -19.662 3.302 -28.702 5.376   13.463 0.631   26.165 0.654 0.890 0.342 DR2,c
 1890   1002   1.929 1.067   0.679 0.644   -2.488 0.914  -12.465 0.911 0.698 0.493 DR2
 1962     PC   2.216 0.267  -1.046 0.199   10.478 0.607   -7.023 0.582 0.908 0.330 DR2
 2059   1076  -1.496 0.653  -1.189 0.406   -2.5   2.5      7.3   2.7   4.754 0.398 UCAC4,CFOP
 2754   1339   0.493 0.399   0.094 0.693  -14.536 0.107   10.748 0.119 2.668 0.057 DR2
 2837   1364   2.408 0.940   1.421 0.929   -3.7   2.5     -8.2   2.9   0.701 0.160 UCAC4,CFOP
 2904   1382 -14.982 3.276   2.458 0.910    5.597 0.092    3.036 0.096 1.329 0.053 DR2
 3020     PC   1.208 1.469   0.532 2.955    0.555 0.294   -1.697 0.328 0.567 0.160 DR2
 3156     PC  -2.537 3.608   7.012 2.560   -7.799 0.220   -5.932 0.275 8.723 0.120 DR2
 3214AB   PC  -1.255 0.874   1.523 1.528   -0.9   1.2      7.0   0.9   2.012 0.403 UCAC4,CFOP
 3214AC   PC   0.816 5.314   3.787 1.704   -0.9   1.2      7.0   0.9   2.012 0.403 UCAC4,CFOP
 4287     PC   0.509 0.318  -0.819 0.206  -13.728 1.090  -26.241 1.045 4.589 0.508 DR2
 5578     PC   2.279 0.305   0.257 0.291   -3.2   0.7     10.6   0.6   2.433 0.097 UCAC4,CFOP
 5822     PC  -0.255 0.582  -2.281 2.640   18.8   2.2     15.0   6.5   6.852 0.741 UCAC4,CFOP


==> table3.dat <==
Title: Identifying Bound Stellar Comanions to Kepler Exoplanet Host Stars
       Using Speckle Imaging
Authors: Colton N.M., Horch E.P., Everett M.E., Howell S.B., Davidson Jr. 
         J.W., Baptista B.J., Casetti-Dinescu D.I.
Table 3: Final Properties of 37 KOI Double Star Components
====================================================================================
Byte-by-byte Description of file: table3.dat
------------------------------------------------------------------------------------
   Bytes Format Units  Label      Explanations
------------------------------------------------------------------------------------
   1- 5 I5      ---    KOI        Kepler Object of Interest number
   6- 7 A2      ---    Component  Component identifier, if the star is triple
   9- 12 A4     ---    Kepler     Kepler number or disposition (1)
  14- 14 I1     ---    Planets    Number of confirmed planets in the system
  16- 21 F6.1   pc     Distance   Distance to the system
  23- 28 F6.1   pc   e_Distancep  Error bar in the distance measure in the 
                                  positive direction
  30- 34 F5.1   pc   e_Distancem  Error bar in the distance measure in the 
                                  negative direction
  36- 39 F4.2   Msun   M1         Estimated Mass of the Primary Star (2)
  42- 45 F4.2   Msun   M2         Estimated Mass of the Secondary Star (2,3)
  48- 53 F6.4   ---    R1         The ratio R1 for the system, as discussed 
                                  in the text
  55- 60 F6.4   ---  e_R1         The uncertainty in R1
  62- 67 F6.2   ---    R2         The ratio R2 for the system, as discussed 
                                  in the text
  69- 74 F5.2   ---  e_R2         The uncertainty in R2
  76- 84 A9     ---    Comments   The final determination of the motion of 
                                  the system
------------------------------------------------------------------------------------
Note (1): 
    a = If no Kepler number is given, the disposition as either a planetary 
        candidate (PC) or false positive (FP) is given, based on information 
        available on the Kepler CFOP website, 
        https://exofop.ipac.caltech.edu/cfop.php.
Note (2): 
    b = The uncertainty in all values in this column is assumed to be 0.1
        solar masses.
Note (3): 
    c = Calculated under the assumption that the companion is bound. If the 
        system is not judged to be a CPM pair then the value is shown in 
        parentheses. 
------------------------------------------------------------------------------------
    1      1 1  215.3    1.1   1.0 0.97  0.51  0.1736 0.2225   0.57   0.73 CPM?
   13     13 1  519.1   30.7  27.5 1.60  1.48  0.0657 0.0333   1.73   0.89 CPM
   98     14 1  690.1   55.7  55.7 1.40  1.12  0.0820 0.0322   1.12   0.45 CPM
  118    467 1  466.3    5.1   5.0 0.89 (0.46) 1.2001 0.0180 106.16   5.99 LOS
  120     PC    789.4   28.5  26.6 1.12 (1.00) 0.6245 0.5265  37.60  31.78 Uncertain
  177     PC    463.0   71.8  71.8 1.00  0.92  0.0919 0.0220   0.56   0.16 CPM
  258AB   FP    373.6    4.4   4.3 1.33  0.72  0.1765 0.1115   1.67   1.06 CPM
  258AC   FP    373.6    4.4   4.3 1.33 (0.52) 1.9452 0.2120  23.15   2.70 LOS
  270    449 2  260.1   13.1  13.1 0.84  0.77  0.0570 0.0040   0.76   0.08 CPM
  279    450 3  456.0    5.2   5.1 1.26  0.67  0.1007 0.0857   1.18   1.00 CPM
  284    132 4  276.1   25.3  21.4 1.19  1.02  0.0454 0.0214   0.54   0.26 CPM
  307    520 2  741.2   78.8  65.2 1.12 (1.10) 0.4516 0.1597   2.05   0.78 Uncertain
  640    632 1  354.2   40.8  40.8 0.79  0.70  0.0702 0.0273   1.78   0.76 CPM
  959     PC                       0.24 (0.22) 0.0087 0.0053               Uncertain
  976     FP    275.9   87.9  87.9 1.50 (1.19) 0.4487 0.1119   0.59   0.29 Uncertain
  977     PC   1470.9  253.6 190.3 1.25  1.10  0.0426 0.1298   1.02   3.12 CPM
  980     FP   1438.6  207.8 162.2 2.00 (1.26) 0.2879 0.0597  12.31   3.44 Uncertain
  984     PC    232.5    1.3   1.3 0.79  0.73  0.2213 0.1498   1.47   1.00 CPM?
 1119     FP    117.0    0.4   0.4 0.81  0.34  0.1304 0.0882   0.75   0.51 CPM
 1150    780 1 1492.3 1138.5 521.7 0.91 (0.67) 0.1698 0.0773  12.52  10.69 Uncertain
 1531    884 1  323.6   26.9  23.1 0.95  0.67  0.0446 0.0917   0.37   0.77 CPM
 1613    907 1  234.8  101.5  54.3 1.19 (0.87) 0.0564 0.0261   0.30   0.17 CPM
 1792AB  953 2 1203.6  979.8 408.9 0.86 (0.67) 1.2504 0.0375 171.14  99.03 LOS
 1792AC  953 2 1203.6  979.8 408.9 0.86 (0.77) 1.1823 0.1652 308.32 183.24 LOS
 1890   1002 1 1945.1 2180.3 945.9 1.12  0.67  0.1501 0.0824  10.74  12.80 CPM
 1962     PC   1171.2  894.2 382.9 1.05 (1.02) 0.1943 0.0210   4.80   2.67 Uncertain
 2059   1076 1  210.3   17.6  17.6 0.75  0.69  0.2477 0.1091   0.66   0.22 CPM?
 2754   1339 1  371.1    8.1   7.8 1.00  0.61  0.0278 0.0228   0.55   0.45 CPM
 2837   1364 1 1427.0  325.0 325.0 1.55 (1.48) 0.3108 0.1373  11.16   5.35 Uncertain
 2904   1382 1  738.3   30.6  28.3 1.00 (0.63) 0.3661 0.1715   6.82   3.23 Uncertain
 3020     PC   1769.1  877.6 456.6 0.83 (0.54) 0.7393 1.0155  11.14  15.89 Uncertain
 3156     PC    114.3    1.6   1.6 1.52 (0.72) 0.7610 0.2760   1.42   0.52 Uncertain
 3214AB   PC    497.0   99.6  99.6 1.05  0.78  0.2796 0.1880   2.45   1.78 CPM?
 3214AC   PC    497.0   99.6  99.6 1.05 (0.69) 0.5489 0.2924   8.06   4.84 Uncertain
 4287     PC    221.3   30.1  23.7 1.12  0.79  0.0326 0.0082   0.37   0.11 CPM
 5578     PC    411.0   16.4  16.4 0.92 (0.72) 0.2239 0.0422   1.83   0.28 CPM
 5822     PC    145.9   15.8  15.8 0.74  0.70  0.0954 0.1103   0.47   0.55 CPM

